MEDFuse: Multimodal EHR Data Fusion with Masked Lab-Test Modeling and Large Language Models

Electronic health records (EHRs) are multimodal by nature, consisting of structured tabular features like lab tests and unstructured clinical notes. In real-life clinical practice, doctors use complementary multimodal EHR data sources to get a clearer picture of patients' health and support clinical decision-making. However, most EHR predictive models do not reflect these procedures, as they either focus on a single modality or overlook the inter-modality interactions/redundancy. In this work, we propose MEDFuse, a Multimodal EHR Data Fusion framework that incorporates masked lab-test modeling and large language models (LLMs) to effectively integrate structured and unstructured medical data. MEDFuse leverages multimodal embeddings extracted from two sources: LLMs fine-tuned on free clinical text and masked tabular transformers trained on structured lab test results. We design a disentangled transformer module, optimized by a mutual information loss to 1) decouple modality-specific and modality-shared information and 2) extract useful joint representation from the noise and redundancy present in clinical notes. Through comprehensive validation on the public MIMIC-III dataset and the in-house FEMH dataset, MEDFuse demonstrates great potential in advancing clinical predictions, achieving over 90% F1 score in the 10-disease multi-label classification task.

==> HT_24_README.txt <==
This Overleaf template provides files for authors submitting to the ACM Hypertext Conference. It is based on the ACM Overleaf templates and add extra files to assist with styling references.

The template set comprises a number of files and folders.

main.tex
--------
This is the file in which your article is written. ACM has generic template TEX files for all possible submission types.  The 'main.tex. is based on this but most of the unneeded document content. See file 'sample-sigconf.pdf', especially Sections 5 through 8 for instructions on aspect like Keywords, Concepts and copyright boilerplate.

references.bib
--------------
A blank file to hold your BibTeX-format bibliography data.

sample-sigconf.pdf
------------------
A PDF, using the conference template, which explains aspects of a Conference paper's elements paper. To see the source TEX for the PDF see the 'Sample ACM TEX files folder'. If publishing for the first item to ACM, it is worth reading Sections 5 through 8 of this PDF

ACM Referencing Style Guide.pdf
-------------------------------
A guide on how best to prepare/configure BibTeX for use here. A description of the style types available to use and the BibTeX data needed by each type.  Ideally, your 'bib' file's data should generate zero LaTeX compilation log errors/warnings. 

FOLDER: Images
--------------
Place any images used in your article in here. The 'main.tex' article is set up (line #114) so you do not need to use the folder name, just use the image's file name as in most example code.

FOLDER: HT-References
---------------------
This contains 2 files.  A 'bib' file has ACM-correct references for every Hypertext Conference and conference article. These can be copied and used in your paper.  The PDF shows that data in a document rendered using the ACM's 'acmart' package.

~~~~~~~ OTHER MATERIAL ~~~~~~~~~~~~~
Items below here can be deleted if not wanted.

FOLDER: source files for sample-sigconf
----------------------------
This contains a subset of the overall ACM template set (most of which are inappropriate for most users). By selecting the 'sample-sigconf.tex' file in the folder, the Conference-format example source can be viewed. This may be useful for seeing how figures and tables are added. 'sample-sigconf.pdf' is the compiled version of the '.tex' file. The other files are support documents for compiling the '.tex' file.



==> images/Add-images-here.txt <==
Delete this once images are added
